Spin-preserving Knuth correspondences for ribbon tableaux

The RSK correspondence generalises the Robinson-Schensted correspondence by replacing permutation matrices by matrices with entries in ${\bf N}$, and standard Young tableaux by semistandard ones. For $r>0$, the Robinson-Schensted correspondence can be trivially extended, using the $r$-quotient map, to one between coloured permutations and pairs of standard $r$-ribbon tableaux built on a fixed $r$-core (the Stanton-White correspondence). This correspondence can also be generalised to arbitrary matrices with entries in ${\bf N}^r$ and pairs of semistandard $r$-ribbon tableaux built on a fixed $r$-core; the generalisation is derived from the RSK correspondence, again using the $r$-quotient map. Shimozono and White recently defined a more interesting generalisation of the Robinson-Schensted correspondence to coloured permutations and standard $r$-ribbon tableaux, one that (unlike the Stanton-White correspondence) respects the spin statistic (total height of ribbons) on standard $r$-ribbon tableaux, relating it directly to the colours of the coloured permutation. We define a construction establishing a bijective correspondence between general matrices with entries in ${\bf N}^r$ and pairs of semistandard $r$-ribbon tableaux built on a fixed $r$-core, which respects the spin statistic on those tableaux in a similar manner, relating it directly to the matrix entries. We also define a similar generalisation of the asymmetric RSK correspondence, in which case the matrix entries are taken from $\{0,1\}^r$.

==> marxmax.inc <==
% Protection

\ifx\macrosloaded\relax  \endinput \else \let\macrosloaded\relax \fi
\ifx\formloaded\undefined \input form \fi

\catcode`@=11

% TeXnical tricks

\def\letnext{\let\next= }
\def\defnext{\def\next}   % Not \outer, in case \next is.

\newif\ifamstex {\defnext{AmS-TeX} \ifx\fmtname\next \global\amstextrue \fi}

\def\reset#1{\global#1=0 }
\def\useouter #1 {\begingroup
                  \expandafter\let\csname#1\endcsname=\relax % not outer
                  \afterassignment\endgroup\global}
\def\?#1\then#2\else#3\fi{#1\defnext{#2}\else\defnext{#3}\fi \next}
\newif\ifnot
\newif\ifnomessage \nomessagetrue % used to suppress expansions in \message
\let\domessage=\message \def\message#1{{\nomessagefalse\domessage{#1}}}

% File handling

\newif\iftoc 
\def\writetoc{\write\tocfile}\def\tocfile{-1 }
\useouter newwrite
\def\opentoc{\newwrite\tocfile\openout\tocfile=\jobname.toc }
\edef\tocheader{\string\NotocSection\space Table of contents.
  \string\noindent\string\medskip}
\def\maketoc{\opentoc\writetoc{\tocheader}\toctrue}

\def\str#1{\string#1 }
% The following prohibits expansion between $..$,
% but there shouldn't be any groups there.
{\catcode`@=3 % weird math shifts, cannot occur in math mode
 \gdef\passord#1$#2\end{#1\ifx@#2@\else\getmath#2\end\fi}
 \gdef\getmath#1${$\noex#1\endmath$\passord}
 \gdef\noex#1\endmath{\ifx@#1@\else\donoex#1\endmath\fi}
 \gdef\donoex#1{\noexpand#1\noex}
 \gdef\nomathexp#1{\passord#1$\end}
}

\iffalse$\fi % to get emacs' font-lock adrift again

% Calling \putmark{Some title text} issues a \mark, in which the current
% values of \secno, \subsecno, and \proclno are recorded in the form of
% assignments to registers \count1-3; in that way when \firstmark is expanded
% during \output, these registers get their proper value, resulting in
% the display of meaningful values in the log after the page number. (Since
% the macros that call \putmark often reset inferior counters like \proclno to
% 0 before doing so, the log will usually contain less than three numbers
% after the page number.) At the same time the \mark records the relevant part
% of those counters in text form (from \lastlabel, assumed to be set before
% calling \putmark) together with the supplied title text in the token
% register \marktoks, where it is available for use in running heads. The
% macro \setmark combines this action with writing a line containing the
% expansion of \lastlabel and a restictively expanded (using \nomathexp)
% version of the title text to the table-of-contents file.


\newtoks\marktoks

\def\putmark#1{\mark
  {\count1=\the\secno \count2=\the\subsecno \count3=\the\proclno
   \marktoks={\ignorespaces\setchap\space#1}}}% set counters, running head
\def\setchap{\ifnum\secno<0 Appendix \lastlabel.\else\lastlabel\fi}
\def\puttoc#1{\toks0={\nomathexp{#1} \str\onpage\folio.}\edef\next
                      {{\str\tocitem \lastlabel=\the\toks0}}\writetoc\next}
\def\setmark#1{\putmark{#1}\puttoc{#1}}

\output=
{\everyhbox{}% don't interfere into output routine
 \firstmark \headline={\tenit \ifodd\pageno\hfill\fi \the\marktoks \hfil }
 \let~\relax % ~ shouldn't be expanded in index file, and doesn't occur in:
 \plainoutput
}

\newwrite\labfile
\def\tolab{\write\labfile}
\def\writelab{\openout\labfile=\jobname.lab
              \global\let\writelab=\tolab \tolab}
\def\chklab#1\lastlabel#2.{\def\next{#2}\ifx\next\empty}% if #1/=\lastlabel
\def\deflab#1{\chklab#1\lastlabel.% when #1 is some unique \cs, it will expand
                \immediate\writelab{\string\def\string#1{#1}}% OK any time, but
              \fi} % using \immediate is prudent (would allow #1{\lastlabel} )
\def\savecount#1{\writelab{#1=\number#1}}
\toks0={\savecount\secno\savecount\subsecno\savecount\proclno
        \savecount\eqnumber
        \savecount\pageno\writelab{\string\advancepageno}}
\toks2=\expandafter{\bye}
\edef\bye{\the\toks0 \the\toks2}


\newwrite\indexfile
\def\toindex{\write\indexfile}
\def\writeindex{\openout\indexfile=\jobname.inx
                \global\let\writeindex=\toindex \toindex}
\def\inx#1{\writeindex{\nomathexp{#1} @\folio.}}
\def\index#1{\inx{#1}#1}
\def\closeindex{\vfil\eject % Ensure final entries are written
                \ifx\writeindex\toindex \immediate\closeout\indexfile \fi}

% Layout style

\font\boldit=cmbxti10 % for subsection headings
\font\ssq=cmssq8 \font\ssqi=cmssqi8 % for quotations

\newcount\secno \newcount\subsecno \newcount\proclno \newcount\itemno
\reset\secno \reset\subsecno \reset\proclno \reset\itemno
\newdimen\itemindent \itemindent=\parindent % the default, but changeable

\let\Sec\S % Section mark
\useouter beginsection
 \outer\def\newsection #1.
  {\ifnewsec \endgroup \fi % previous (sub)section might be empty
   \global\advance\secno by 1
   \ifnum-1<\subsecno \reset\subsecno \fi % <0 means no subsections used
   \reset\proclno
   \edef\lastlabel{\number\secno}%
   {\parskip0pt\beginsection\ifnomessage\Sec\fi\lastlabel. #1.\par
    \par}% immediately terminate the paragraph started by \beginsection
   \setmark{#1}% this mark follows the non-breakable space below the title
   \startsec % this replaces the indent-defeating code of \beginsection
  }
\def\subsection #1.
  {\secbigbreak
   \global\advance\subsecno by 1 \reset\proclno
   \edef\lastlabel{\number\secno.\number\subsecno}%
    \leftline{\bf\lastlabel.\enspace
              \defnext{#1}\ifx\next\empty\else \boldit#1.\fi}\setmark{#1}%
    \nobreak\smallskip\startsec}
\useouter beginsection
 \outer\def\Appendix #1.
  {\ifnum\secno>0 \startapx\fi
   \global\advance\secno by -1 \reset\subsecno \reset\proclno
   \edef\lastlabel
    {\ifcase -\secno \or A\or B\or C\or D\or E\or F\or G\or H\or I\or J\fi}%
   {\parskip0pt\beginsection Appendix \lastlabel. #1.\par\par}%
   \setmark{#1}\startsec}
\def\startapx{\ifx\writetoc\totoc\totoc{\str\Appendices}\fi \secno=0 }
\useouter beginsection
 \outer\def\Supplement #1.
  {\let\lastlabel=\empty
   \global\ifnum\secno<0 \secno=1000 \else\advance\secno by 1 \fi
   \beginsection #1.\par\par\setmark{#1}\startsec}
\useouter beginsection
 \outer\def\NotocSection #1.
  {\let\lastlabel=\empty \reset\secno
   \beginsection #1.\par\par\putmark{#1}\startsec}

\newif\ifnewsec % communication with proclaim etc.
\def\startsec
  {\begingroup \newsectrue\parskip0pt\parindent0pt \everypar{\endgroup}}
\def\secbigbreak
  {\ifnewsec \endgroup
     \ifdim\lastskip<\bigskipamount \removelastskip\bigskip \fi % no penalty
   \else \bigbreak
   \fi}
\def\secmedbreak
  {\ifnewsec \endgroup
     \ifdim\lastskip<\medskipamount \removelastskip\medskip \fi % no penalty
   \else \medbreak
   \fi}
\def\labelsec#1{\global\let#1=\lastlabel \deflab#1\nobreak}% prolong nobreak

% for \startsec to work properly, a paragraph should not begin with `{text}'
% here we fix those macros that do such a thing. In the meantime we deactivate
% the accents within messages, so that only the base character will appear

{\let\x=\expandafter
 % in the following macro #1 is the \cs to be redefined; \next is defined to
 % do the redefinition, which it achieves using the old expansion passed to it
 % as an argument; after defining \next, it is called with the expansion of #1
 \def~#1{\defnext##1{\gdef#1{\ifnomessage\leavevmode##1\fi}}\x\next\x{#1}}
 ~\copyright
 % the following is similar, but now \cs itself takes one argument. When
 % passing the 'expansion' of \cs, that argument is given as '#1', which will
 % capture the formal argument of \cs in the redefinition within \next
 \def~#1{\defnext##1{\gdef#1####1{\ifnomessage\leavevmode##1\else####1\fi}}%
         \x\next\x{#1{##1}}}
 ~\` ~\' ~\v ~\^^_ ~\u ~\^^S ~\^ ~\^^D ~\. ~\H ~\~ ~\" 
 \ifamstex ~\B \else ~\= ~\t \fi
}


\def\quotation
{\begingroup\everypar{}\parfillskip=0pt
 \leftskip=0pt plus \hsize \def\par{\ifhmode\/\endgraf\nobreak\fi}\obeylines
 \let\it=\ssq\let\rm=\ssqi\rm % switch roman and italic
 \baselineskip=10pt\parskip=0pt
 \def\author##1, ##2.{\vskip2pt\it ##1, \rm ##2\par\smallskip\endgroup}
}

\newcount\eqnumber \eqnumber=0
\def\neqn(#1#2){\global\advance\eqnumber by 1
                (\ifcat a\noexpand#1%
                        \errmessage{Incorrect label #1#2}\number\eqnumber
                 \else\xdef#1{\number\eqnumber}\deflab#1%
                      #1\fam\z@#2% #2 is possible tail, like "a,b"
                 \fi)}
\def\label{\ifinner\else \eqno \fi \neqn}
\def\nn{\label(\lastlabel)}
\newcount\acc
\def\add#1#2{\acc=#1\advance\acc#2\relax\number\acc}

\def\heading "#1"{\smallbreak\noindent{\sl #1}.\quad\ignorespaces}

\let\proclaim=\relax
\ifamstex
% kludge needed because \endtopmatter sets \proclaim to \innerproclaim@ (again)
\let\amsproclaim=\innerproclaim@
\def\innerproclaim@#1. #2#3\par
  {\secmedbreak \global\advance\proclno by 1 \reset\itemno
   \edef\lastlabel{\number\secno\ifnum-1<\subsecno.\number\subsecno
                                \fi.\number\proclno}
   {\interlinepenalty=300 \parskip=0pt\def\par{\endgraf\penalty200 }% (item)
    \noindent % Emit \baselineskip & \parskip glue BEFORE doing \deflab
    \nottrue % here this means: no label to define
    \if\let\noexpand#2\ifx\undefined#2\notfalse\fi\fi% Is #2 undefined \cs?
    \ifnot\amsproclaim{\lastlabel.\enspace#1}#2#3\innerendproclaim@
    \else\global\let#2\lastlabel \deflab#2%
      \amsproclaim{\lastlabel.\enspace#1}#3\innerendproclaim@
    \fi
   }}
\else
\outer\def\proclaim#1. #2#3\par
  {\secmedbreak \global\advance\proclno by 1 \reset\itemno
   \edef\lastlabel{\ifnum-1<\secno    \number\secno.\fi
                   \ifnum-1<\subsecno \number\subsecno.\fi
                   \number\proclno}
   {\interlinepenalty=300 \parskip=0pt\def\par{\endgraf\penalty200 }% (item)
    \noindent % Emit \baselineskip & \parskip glue BEFORE doing \deflab
    \if\let\noexpand#2% Is #2 a control sequence?
     \ifx\undefined#2% don't redefine a control sequence
      \global\let#2\lastlabel \deflab#2\letnext\ignorespaces
     \else\defnext{#2}\fi
    \else\defnext{#2}\fi
    \bf\lastlabel.\enspace#1.\enspace \sl\next#3\endgraf
    }%
   \ifdim \lastskip<\medskipamount \removelastskip\penalty55\medskip \fi
   }
\fi

\def\dueto#1.{\unskip~[#1].}

\def\newpar{\ifhmode\par\fi{\parskip0pt\noindent}}% no extra vertical space
\def\enditem{\newpar\reset\itemno}
\def\item{\doindent\itemindent}
\def\itemitem{\doindent{2\itemindent}}
\def\itemitemitem{\doindent{3\itemindent}}
\def\doindent#1#2{\newpar
  \hangindent#1\hangafter0 \llap{#2\enspace}\ignorespaces}

\def\statitemnr#1{(\number#1)}
\def\statitem{\global\advance\itemno by 1 \item{\statitemnr\itemno}}
\def\eqitemnr#1{(\romannumeral#1)}
\def\eqitem{\global\advance\itemno by 1 \item{\eqitemnr\itemno}}
\def\defitemnr#1{\count@=#1\advance\count@96\char\count@}
\def\defitem{\global\advance\itemno by 1 \item{\defitemnr\itemno.}}

\def\proof{\heading "Proof"} \def\proofof#1{\heading "Proof of #1"}
\def\QED{\dimen0=.5em\advance\dimen0\wd\QEDbox\advance\dimen0.4pt
         \unskip\kern\dimen0\vadjust{\vskip-\baselineskip}\unhcopy\tightbox
         \copy\QEDbox{\pretolerance=1000\parfillskip=0.4pt\smallbreak}}
\def\QEDQED{\unskip\nobreak\enskip\kern\wd\QEDbox
            {\setbox\QEDbox=\hbox{\copy\QEDbox\enspace\copy\QEDbox}\QED}}

\def\emph#1{{\it #1}\futurelet\next\doitcor}
\def\newterm#1{{\sl\index{#1}}\futurelet\next\doitcor}
\def\foreign#1{{\sl #1}\futurelet\next\doitcor}
\def\doitcor{\if.\next\else\if,\next\else\/\fi\fi}
\def\needfil{\penalty-100\vfil\penalty1500\vfilneg}% raggedbottom, if needed
\def\bigdisplay{\ifmmode \errmessage{Display begun in math mode.}
                \else\ifhmode\unskip\vadjust{\needfil}%
                     \else\needfil\noindent\fi$$\fi}
\def\frame#1{\leavevmode\hbox{\vrule\vtop{\vbox{\hrule\kern2pt
     \hbox{\strut\kern2pt#1\kern2pt}}\kern2pt\hrule}\vrule}} % framed box
\def\clap#1{\hbox to 0pt {\hss#1\hss}}

\def\setbaselineskip{\par\afterassignment\setbskip\skip0 =}
\def\setbskip{\null\baselineskip=\skip0 \vskip-\baselineskip}
\def\forceeven{\eject\ifodd\pageno \null\mark{\marktoks{}}\vfil\eject \fi}
\def\forceodd{\eject\ifodd\pageno\else\null\mark{\marktoks{}}\vfil\eject\fi}
\def\topglue{\eject\afterassignment\topglu\skip0 }
\def\topglu{\hrule height0pt\vskip\skip0\vskip-\topskip
     \dimen0=\baselineskip\advance\dimen0-\topskip \prevdepth=\dimen0 }
\def\endraggedbottom{\par\penalty9999 % allow overfull page to go
  \normalbottom{\output={\unvbox255\penalty0 }\eject}}
% output routine resets topskip glue

\def\qdef#1{\?\ifx #1\undefined \then \def #1%
              \else \toks0={#1}\afterassignment\chkdef\def\next
              \fi}
\def\qqdef#1{%
\?\ifx #1\undefined
  \then \message{Patching definition:\string#1.}\let\Qdef=\qdef\def#1%
  \else \toks0={#1}\afterassignment\chkdef\def\next
  \fi}
\let\Qdef=\qqdef
\def\chkdef{\expandafter\let\expandafter\curcs\the\toks0 % space is crucial!
  \ifx\next\curcs\else
  \message{Altered definition:\the\toks0= \meaning\next,
                              should have been \meaning\curcs.}\fi}
\ifamstex
\def\mathtext#1{\quad\hbox{#1}\quad}
\def\mathttext#1{\qquad\hbox{#1}\qquad}
\def\mathtex#{\quad\hbox}
\def\mathttex#{\qquad\hbox}
\else
\def\text#1{\quad\hbox{#1}\quad} \def\ttext#1{\qquad\hbox{#1}\qquad}
\def\tex#{\quad\hbox}            \def\ttex#{\qquad\hbox}
\fi

\def\calign #1{\null\,\vcenter{\openup1\jot
     \ialign{\strut\hfil$\displaystyle##$\hfil\cr#1\crcr}}\,}

% Symbols

\newcount\t@
\def\mathdef #1=#2 #3% #1 \cs,  #2: class, #3 model char (alphanum: #4 family)
{\count@=\z@
 {\def\t{#2}\nottrue
  \loop \xdef\next{\ifcase \count@
    Ord\or Op\or Bin\or Rel\or Open\or Close\or Punct\or VarFam\else #2\fi}%
    \ifx \next\t \notfalse \fi
  \ifnot \global\advance\count@ by 1 \repeat
 }\multiply\count@"1000
 \t@=\expandafter
 \ifx\expandafter\delimiter#3\divide\t@"1000 \nottrue
     % e.g., \mathdef\orbit=Bin \backslash sets \t@="026E since
     % \backslash -> \delimiter"026E30F 
 \else
   \ifcat \alpha#3#3\nottrue % a \cs (presumably \mathchardef'ed); use it
   \else \mathcode`#3 \ifnum\t@<"7000 \nottrue \else \notfalse \fi
   \fi
 \fi
 \advance\count@\t@
 \ifnot \divide\t@"1000 \multiply\t@"1000 \advance\count@-\t@
   \mathchardef#1=\count@ % use family and member from #3, but replace class
 \else \divide\t@"100 \multiply\t@"100 \advance\count@-\t@
   \def\next{#1}\afterassignment\mathd@f \t@=
   % for class VarFam ignore its family, using following number (#4) instead
 \fi
}
\def\mathd@f
{\multiply\t@"100 \advance\count@\t@ \expandafter\mathchardef\next=\count@}
\def\mathorddef #1={\mathdef #1=Ord }

\ifamstex \let\boldmath=\bold \let\romath=\roman
\else \def\boldmath#1{{\fam\bffam#1}} \def\romath#1{{\fam\z@#1}}
\fi

\mathorddef\N=N\bffam
\mathorddef\Z=Z\bffam
\mathorddef\Q=Q\bffam
\mathorddef\R=R\bffam
\mathorddef\C=C\bffam
\mathorddef\P=P\bffam
\def\Np{\N_{>0}}
\mathorddef\1=1\bffam
\mathorddef\2=2\bffam
\mathorddef\ii=i\bffam % imaginary unit
\mathorddef\\=\lambda
\mathdef\:=Punct :
\let\Id=\1
\mathorddef\Sym=S\bffam % symmetric group

\def\opdef#1{\def#1{\mathop\romath{\escapechar\m@ne\string#1}\nolimits}}
\def\altopdef#1#2{\def#1{\mathop\romath{#2}\nolimits}}
\def\li(#1#2..#3){%
  #1_{#2},\penalty\binoppenalty\ldots,\penalty\binoppenalty#1_{#3}}
\def\lix(#1#2.#3.#4){%
  #1_{#2},\penalty\binoppenalty\ldots,\widehat{#1_{#3}},\penalty\binoppenalty
  \ldots,#1_{#4}}
\def\fold#1(#2#3..#4){#2_{#3}#1\cdots#1#2_{#4}}
\def\foldx#1(#2#3.#4.#5){#2_{#3}#1\cdots#1\widehat{#2_{#4}}#1\cdots#1#2_{#5}}
\def\foldwith#1#2#3(#4..#5)% e.g., \foldwith{\mu^{(#1)}}\subset\cdots(0..l-1)
{\defnext##1{#1}\next{{#4}}#2#3#2\next{{#5}}}
\def\({\bigl(}\def\){\bigr)}
\def\inv{^{-1}}
\def\<#1>{{\langle #1\rangle}}
\let\oslash=\o \def\o{^\circ} \def\p{^\perp}

\def\defeq{\buildrel\topsmash{\romath{def}}\over =}
\mathdef\orbit=Bin \backslash
\let\union=\cup % used to be \mathdef\union=Rel \cup
                      \let\Union=\bigcup
\let\thru=\cap        \let\Thru=\bigcap
\let\disju=\amalg     \let\Disju=\coprod
\let\tensor=\otimes   \let\Tensor=\bigotimes
\let\directsum=\oplus \let\Directsum=\bigoplus
\let\implies=\Rightarrow
\let\act=\cdot
\let\after=\circ % function composition
\let\eps=\varepsilon
\def\setof#1:#2\endset{{\{\,#1\mid#2\,\}}}
\def\Setof#1:#2\endset{\left\{\,#1\,\,\vrule\,\,#2\,\right\}}
\let\isom=\cong \let\cong=\equiv \let\equiv=\sim % correct wrong names
\def\isomto{\buildrel\equiv\over\rightarrow}
\def\otmosi{\buildrel\equiv\over\leftarrow}
\let\ssubset=\subset \let\subset=\subseteq
\let\ssupset=\supset \let\supset=\supseteq
\let\baraccent=\= \def\={\relax\?\ifmmode\then\approx\else\baraccent\fi}

\opdef\sg \opdef\Ker\opdef\Im \opdef\Aut \opdef\End \opdef\rk
\altopdef\kar{char}
\def\Card#1{\##1}

% Standard abbrev.'s

\def\mo.{morphism}
\def\iso.{iso\mo.}
\def\cor.{correspond}
\def\de.{definition}
\def\De.{Definition}
\def\lcit{loc.\thinspace cit.}

% Boxes

\def\topsmash#1{{\def\finsm@sh{\ht\z@\z@ \box\z@}\smash{#1}}}
\def\botsmash#1{{\def\finsm@sh{\dp\z@\z@ \box\z@}\smash{#1}}}


\newbox\tightbox % for "tight" breaks
\setbox\tightbox=
\hbox{\penalty -200               \skip0 = 0pt plus 0.05 \hsize
      \hskip \skip0 \penalty    0 
      \hskip \skip0 \penalty  200 \skip0 = .1\hsize
      \hskip \skip0 \penalty  283 
      \hskip \skip0 \penalty  346
      \hskip \skip0 \penalty  400
      \hskip \skip0 \penalty  447 
      \hskip \skip0 \penalty  490
      \hskip \skip0 \penalty  529
      \hskip \skip0 \penalty  567 
      \hskip \skip0 \penalty  600
      \hskip \skip0 \penalty  632
      \hskip 2\hsize % make it an offer TeX can't refuse
      \vadjust{}\hfil} % warning if you change \hsize do it FIRST. 
\newbox\QEDbox
\setbox\QEDbox=\hbox
{\kern-0.2pt\vrule height 6pt \kern-0.4pt % backspace
 \vbox to 6pt
  {\kern -0.2pt
   \hbox to 6.4pt{\hrulefill\kern-0.2pt\vrule}\vfil
   \hrule width 6.2pt
   \kern -0.2pt}%
 \kern-0.4pt \vbox to 6pt{\leaders\vrule\vfil\kern-0.2pt}\kern-0.2pt
}

% Nine point type (for footnotes and references); math sizes 9--7--5 pt

\ifx\ninept\undefined % don't overwrite more sophisticated \ninept macros

\font\ninerm=cmr9 \font\nineit=cmti9 \font\ninebf=cmbx9 \font\ninesl=cmsl9
\font\ninett=cmtt9 \font\ninei=cmmi9 \font\ninesy=cmsy9
\skewchar\ninei='177 \skewchar\ninesy='60

\def\ninept
{\def\rm{\fam0\ninerm}\def\it{\fam\itfam\nineit}\def\bf{\fam\bffam\ninebf}%
 \def\sl{\fam\slfam\ninesl}\def\tt{\fam\ttfam\ninett}\rm
 \textfont0\ninerm \textfont1\ninei \textfont2=\ninesy
 \textfont\itfam\nineit \textfont\slfam\ninesl
 \textfont\bffam\ninebf \textfont\ttfam\ninett
 \normalbaselineskip=11pt \normalbaselines
 \setbox\strutbox=\hbox{\vrule height 8 pt depth 3 pt width 0 pt}%
}

\fi

\def\caps#1{{\ninept #1}}

\ifamstex
\let\amsfootnote=\footnote
\def\footnote#1{\amsfootnote"#1"}
\else
% redefine footnotes to be in 9pt type and independent of context settings
\def\vfootnote#1%
{\insert\footins\bgroup \ninept
 \interlinepenalty=\interfootnotelinepenalty
 \splittopskip=\ht\strutbox % determines top baselines of broken footnotes
 \splitmaxdepth=\dp\strutbox % likewise for bottom lines
 \floatingpenalty=20000 % please don't break footnotes, if possible
 \leftskip=1pc \rightskip=1pc \spaceskip=0pt \xspaceskip=0pt
 \parindent=0pt \parskip=3pt minus 1pt \parfillskip=0pt plus 1 fil
 \textindent{#1}\footstrut\futurelet\next\f@@t
}
\fi

% References

\catcode`_=11 % control sequence names with this letter are private

\newif\ifamsrefs % whether AMS style refernece syntax is used

\ifamstex
\let\amsref=\ref
\let\amsendref=\endref
\let\amspubl=\publ
\let\amsinbook=\inbook
\let\amskey=\key
\let\amsed=\ed \let\amseds=\eds
\let\amsvol=\vol
\let\amspages=\pages
\fi

\def\label_#1#2{\expandafter\xdef \csname#1.\endcsname{#2}}
\def\ref#1{\ref_#1,,,.}
\def\ref_#1,#2,,#3.{\expandafter\ref_lab\csname#1.\endcsname{#3#2}}
\def\ref_lab#1#2{\ifx #1\relax \errmessage{Reference to undefined label}%
                 \else [#1#2]\fi
                }

\newdimen\refindent
\refindent=36pt

\def\init_refs % For initialising reference labels at start of article
{\begingroup\setbox0=\vbox\bgroup \hbadness 10000 \hfuzz=\maxdimen
 \def\chapter ##1\par{}% avoid problems with chapter number and tocfile
 \def\endrefs{\egroup\egroup\endgroup\endinput}% end \beginrefs & \init_refs
 \ifamsrefs
 \else
  \def\endref{\iffalse{\fi}\ifx\the_key\undefined\else
     \label_{\expandafter\strip_space\the_key _}%
	    {\expandafter\strip_space\the_mark _}\fi
     \endgroup}%
 \fi
}
\def\strip_space #1 _{#1}

\def\readrefs{\init_refs \input \jobname.ref }

\useouter amsref \def\ams_start\key #1 \ident#2%
{\label_{#2}{#1}\amsref\amskey{#1}%
}
\outer\def\beginrefs{\noindent\par % fire up \everypar
 \ifamsrefs
  \bgroup \let\ref=\ams_start
  \let\publ=\amspubl \let\inbook=\amsinbook \let\key=\amskey
  \let\ed=\amsed \let\vol=\amsvol \let\pages=\amspages
 \else
  \bgroup \ninept
  \frenchspacing\tolerance=900
  \let\ref=\_ref \let\author=\_auth \let\title=\_tit
  \let\vol=\_vol \let\year=\_year
 \fi
}

\outer\def\endrefs{\egroup\smallbreak}

\def\ref_item#1{\iffalse{\fi}% must have an unbalanced explicit brace here
  \ifx#1\undefined \else
    \errmessage{Multiple definition of \string#1 within reference}\fi
  \edef#1{\iffalse}\fi % must be \edef to activate keywords (like \title)
}


\def\_ref{\begingroup
  \def\par{\endref\par}\def\ref{\endref\ref}\edef\the_mark{\iffalse}\fi}
\def\_auth{\ref_item\the_author}
\def\_tit{\ref_item\the_title}
\def\key{\ref_item\the_key}
\def\series{\ref_item\the_series}
\def\publ{\ref_item\the_publ}
\def\ISBN{\ref_item\the_ISBN}
\def\journal{\ref_item\the_journal}
\def\_vol{\ref_item\the_vol}
\def\_year{\ref_item\the_year}
\def\pages{\ref_item\the_pages\range_}
\def\npages{\ref_item\the_pages\amount_}
\def\idno{\ref_item\the_idno}
\def\inbook{\ref_item\the_inbook}
\def\ed{\ref_item\the_ed}
\def\report{\ref_item\the_report}
\def\endnote{\ref_item\the_endnote}

\def\range_{\noexpand\range_}   % these cancel the \edef in \ref_item
\def\amount_{\noexpand\amount_}
\def\do_amount{{\aftergroup\do_pp\aftergroup}}
\def\do_pp{~pp}
\def\expl_pp{\def\range_{pp.~}\let\amount_=\do_amount} % if `pp.' is desired
\def\impl_pp{\let\range_\empty\let\amount_=\do_amount} % if `pp.' not desired

\def\q_plur#1{\expandafter\q_s#1,_}\def\q_s#1,#2_{\ifx _#2_\else s\fi}

\def\_pages{\expandafter\pages_\the_pages\unskip---_}
\def\pages_#1-#2#3-#4_{#1\ifx _#4_\else\if -#2--#3\else --#2#3\fi\fi}

\ifamstex

\def\_opt#1#2{\ifx#1\undefined\else#2\fi}
\def\opt_pages{\_opt\the_pages{\amspages\expandafter\pages_\the_pages---_}}

\def\endref{\ifamsrefs \amsendref \else \ams_convert \fi}

\useouter amsref \def\ams_convert
{\iffalse{\fi}\let\par\endgraf
 \amsref \amskey\the_mark \by\the_author
 \ifx\the_inbook\undefined
   \ifx\the_journal\undefined
     \ifx\the_publ\undefined
       \ifx\the_report\undefined 
	 \errhelp{A reference must at least have a \journal \inbook \publ^^J
		  or \report field defined.}%
	 \errmessage{Unrecognised reference}%
       \else \make_report \fi
     \else \make_book \fi
   \else \make_article \fi
 \else\make_proceedings \fi
 \ifx\the_endnote\undefined\else \finalinfo\the_endnote \fi
 \amsendref
 \endgraf\endgroup
}

\def\make_report
{\paper\the_title \paperinfo\the_report\unskip \opt_pages
 \_opt\the_year{\yr\the_year}%
}
\def\make_book
{\book\the_title \opt_pages
 \_opt\the_series
 {\bookinfo\the_series
  \_opt\the_ed{\csname amsed\q_plur\the_ed\endcsname\the_ed}%
  \_opt\the_vol{\amsvol\the_vol\_opt\the_idno{\unskip, \the_idno}}%
 }%
 \amspubl\the_publ \yr\the_year \_opt\the_ISBN{\bookinfo\the_ISBN}%
}
\def\make_article
{\paper\the_title \jour\the_journal
 \_opt\the_vol{\amsvol\the_vol\_opt\the_idno{\unskip, \the_idno}}%
 \_opt\the_year{\yr\the_year}\opt_pages
}
\def\make_proceedings
{\paper\the_title \opt_pages \amsinbook\the_inbook
 \_opt\the_ed{\csname amsed\q_plur\the_ed\endcsname\the_ed}%
 \_opt\the_series{\bookinfo\the_series
   \_opt\the_vol{\amsvol\the_vol\_opt\the_idno{\unskip, \the_idno}}}%
 \_opt\the_publ{\amspubl\the_publ}\yr\the_year
}

\else % \amstexfalse

\def\_opt#1#2{\ifx#1\undefined\else{\def\__{#1\unskip}#2}\fi}
\def\opt_pages#1{\ifx\the_pages\undefined\else{\let\__\_pages#1}\fi}

\def\endref
{\iffalse{\fi}\let\par\endgraf\smallbreak\hangindent\refindent
 \setbox0=\hbox{[\the_mark\unskip]\enspace}\noindent
 \ifdim\wd0<\refindent \hbox to \refindent{\unhbox0\hfil}\else\unhbox0 \fi
 \format_author{\the_author\unskip},
 \ifx\the_inbook\undefined
   \ifx\the_journal\undefined
     \ifx\the_publ\undefined
       \ifx\the_report\undefined 
	 \errhelp{A reference must at least have a \journal \inbook \publ^^J
        	  or \report field defined.}%
         \errmessage{Unrecognised reference}%
       \else \format_report \fi
     \else \format_book \fi
   \else \format_article \fi
 \else\format_proceedings \fi
 \unskip \_opt\the_endnote{. \__}.
 \endgraf\endgroup
}

\def\format_author#1{{\rm#1}}

\def\format_report
{{\sl \the_title\unskip}, \the_report\unskip\expl_pp\opt_pages{, \__}%
 \_opt\the_year{, (\__)}}
\def\format_book
{{\sl\the_title\unskip},\expl_pp\opt_pages{ \__,}%
 \_opt\the_series{ \__\_opt\the_ed{ (\__, ed\q_plur\the_ed.)}%
 \_opt\the_vol{ \__}\_opt\the_idno{, \__},} \the_publ\unskip,
 \the_year\unskip\_opt\the_ISBN{, ISBN \__}}
\def\format_article
{``\the_title\unskip'', {\sl\the_journal\unskip\_opt\the_vol{\/ \bf\__}}%
 \_opt\the_idno{, \__}\_opt\the_year{, (\__)}\impl_pp\opt_pages{, \__}}
\def\format_proceedings
{``\the_title\unskip'',\expl_pp\opt_pages{ \__} in {\sl\the_inbook\unskip}%
 \_opt\the_ed{ (\__, ed\q_plur\the_ed.)},
 \_opt\the_series{\__\_opt\the_vol{ \__}\_opt\the_idno{, \__}, }%
 \_opt\the_publ{\__, }\the_year}

\fi % \ifamstex

\catcode`_=8 % Now underscores are for subscripts again
\catcode`@=12 % and `@' cannot be used in control sequences

